Unity Insight: A Production Code--Asset Index for LLM Coding Agents in Unity Projects

LLM coding agents increasingly operate inside game-engine repositories, where application logic is inseparable from serialized assets: a single gameplay change may span C\# scripts, prefabs, scenes, and ScriptableObjects wired together by Unity GUIDs. The retrieval tools agents carry today---shell utilities and code-only indexes---cannot answer basic cross-file questions, because these relationships live in \texttt{.meta} files and YAML assets rather than in code. We present Unity Insight, to our knowledge the first persistent, LLM-facing, agent-integrated cross-file code--asset index for Unity projects, shipping in production with Tuanjie Codely, the agent CLI of Tuanjie Engine, since its public launch on 2026-07-28. In a paired experiment---28 project-specific questions on two Unity games, same model and harness, one run per arm per question---the index-backed agent spent 53\% fewer tokens and 52\% less wall-clock time than a general-purpose exploration agent (exact paired sign tests, $p{<}0.004$), using only its typed index-query tools.

==> pairs_kart.csv <==
tokE,tokI
60470,28688
69704,66479
18255,19732
186282,54704
391734,82835
101485,30941
47223,39048
306176,56518
235095,123097
334573,186764
74776,75723
197874,118610
152017,122593
314780,115647
407818,114058


==> pairs_red.csv <==
tokE,tokI
39921,28363
214804,33020
30640,52366
194486,38901
54331,48805
39169,30335
181665,93730
158585,157143
139050,79369
679845,148126
109343,116712
112814,101002
147861,169258

